Kinematics of the Broad-line Region of 3C 273 from a Ten-year Reverberation Mapping Campaign

Despite many decades of study, the kinematics of the broad-line region of 3C~273 are still poorly understood. We report a new, high signal-to-noise, reverberation mapping campaign carried out from November 2008 to March 2018 that allows the determination of time lags between emission lines and the variable continuum with high precision. The time lag of variations in H$\beta$ relative to those of the 5100 Angstrom continuum is $146.8_{-12.1}^{+8.3}$ days in the rest frame, which agrees very well with the Paschen-$\alpha$ region measured by the GRAVITY at The Very Large Telescope Interferometer. The time lag of the H$\gamma$ emission line is found to be nearly the same as for H$\beta$. The lag of the Fe II emission is $322.0_{-57.9}^{+55.5}$ days, longer by a factor of $\sim$2 than that of the Balmer lines. The velocity-resolved lag measurements of the H$\beta$ line show a complex structure which can be possibly explained by a rotation-dominated disk with some inflowing radial velocity in the H$\beta$-emitting region. Taking the virial factor of $f_{\rm BLR} = 1.3$, we derive a BH mass of $M_{\bullet} = 4.1_{-0.4}^{+0.3} \times 10^8 M_{\odot}$ and an accretion rate of $9.3\,L_{\rm Edd}\,c^{-2}$ from the H$\beta$ line. The decomposition of its $HST$ images yields a host stellar mass of $M_* = 10^{11.3 \pm 0.7} M_\odot$, and a ratio of $M_{\bullet}/M_*\approx 2.0\times 10^{-3}$ in agreement with the Magorrian relation. In the near future, it is expected to compare the geometrically-thick BLR discovered by the GRAVITY in 3C 273 with its spatially-resolved torus in order to understand the potential connection between the BLR and the torus.

==> table1.txt <==
Continuum and emission-line fluxes for 3C 273
F5100 is the continuum flux at 5100AA in units of 10^−15 erg/s/cm^2/AA. The emission-line flux is given in units of
10^−13 erg/s/cm^2. Obs. is the observatory, “S” = SO, “L” = Lijiang, and “A” = ASAS-SN.
-------------------------------------------------------------------------------------------------------------------

---------------------------------- Spectra --------------------------------------   --------- Photometry ----------

-------------------------------------------------------------------------------------------------------------------
   JD           F5100           F_Hbeta         F_Hgamma         F_Fe        Obs.   JD (V)        V (mag)    Obs.
-------------------------------------------------------------------------------------------------------------------
2454795.02 21.75 +or- 0.27  18.17 +or- 0.24  6.93 +or- 0.13  14.95 +or- 0.28  S   2454795.01  12.71 +or- 0.02  S
2454800.99 22.95 +or- 0.28  18.27 +or- 0.25  6.70 +or- 0.16  15.41 +or- 0.34  S   2454801.00  12.68 +or- 0.02  S
2454802.99 24.09 +or- 0.27  18.00 +or- 0.23  6.27 +or- 0.12  15.11 +or- 0.27  S   2454802.99  12.66 +or- 0.02  S
2454803.97 22.28 +or- 0.27  16.92 +or- 0.23  5.90 +or- 0.11  14.41 +or- 0.25  S   2454804.04  12.74 +or- 0.02  S
2454828.98 20.40 +or- 0.27  17.64 +or- 0.23  6.02 +or- 0.11  14.93 +or- 0.24  S   2454804.05  12.70 +or- 0.02  S
2454829.96 19.89 +or- 0.27  17.64 +or- 0.24  6.30 +or- 0.13  14.87 +or- 0.28  S   2454805.99  12.70 +or- 0.02  S
2454830.96 20.52 +or- 0.27  17.68 +or- 0.23  5.86 +or- 0.13  15.11 +or- 0.28  S   2454806.00  12.73 +or- 0.02  S
2454831.96 19.75 +or- 0.27  17.58 +or- 0.24  6.08 +or- 0.13  14.94 +or- 0.29  S   2454828.98  12.80 +or- 0.02  S
2454832.96 19.68 +or- 0.27  17.38 +or- 0.23  6.14 +or- 0.12  14.77 +or- 0.26  S   2454828.99  12.80 +or- 0.02  S
2454860.94 20.00 +or- 0.27  17.27 +or- 0.24  6.10 +or- 0.13  14.55 +or- 0.29  S   2454829.96  12.80 +or- 0.02  S
2454861.90 20.21 +or- 0.27  17.35 +or- 0.23  5.80 +or- 0.12  14.29 +or- 0.26  S   2454830.96  12.80 +or- 0.02  S
2454862.92 20.07 +or- 0.27  17.44 +or- 0.23  5.74 +or- 0.11  14.51 +or- 0.25  S   2454831.96  12.81 +or- 0.02  S
2454863.89 20.06 +or- 0.27  17.32 +or- 0.23  5.97 +or- 0.13  14.24 +or- 0.28  S   2454832.96  12.82 +or- 0.02  S
2454881.83 19.84 +or- 0.27  17.47 +or- 0.23  5.73 +or- 0.12  14.68 +or- 0.26  S   2454860.94  12.80 +or- 0.02  S
2454882.84 19.65 +or- 0.27  17.09 +or- 0.23  5.68 +or- 0.11  14.64 +or- 0.25  S   2454861.90  12.81 +or- 0.02  S
2454888.88 20.06 +or- 0.27  17.39 +or- 0.23  5.78 +or- 0.11  14.49 +or- 0.24  S   2454862.92  12.81 +or- 0.02  S
2454911.86 19.69 +or- 0.27  17.68 +or- 0.23  5.83 +or- 0.12  15.02 +or- 0.26  S   2454863.89  12.81 +or- 0.02  S
2454913.82 20.04 +or- 0.27  17.48 +or- 0.23  5.58 +or- 0.12  14.47 +or- 0.26  S   2454881.83  12.82 +or- 0.02  S
2454914.80 20.08 +or- 0.27  17.13 +or- 0.23  5.52 +or- 0.11  14.16 +or- 0.25  S   2454882.84  12.83 +or- 0.02  S
2454917.85 19.96 +or- 0.27  16.93 +or- 0.23  5.66 +or- 0.11  13.94 +or- 0.25  S   2454888.88  12.81 +or- 0.02  S
2454947.88 19.81 +or- 0.27  17.14 +or- 0.23  6.08 +or- 0.12  14.92 +or- 0.26  S   2454911.86  12.82 +or- 0.02  S
2454948.73 19.83 +or- 0.27  17.19 +or- 0.23  6.09 +or- 0.12  14.56 +or- 0.26  S   2454913.82  12.82 +or- 0.02  S
2454950.72 19.73 +or- 0.27  17.25 +or- 0.23  5.90 +or- 0.11  14.58 +or- 0.25  S   2454914.80  12.82 +or- 0.02  S
2454951.72 19.80 +or- 0.27  17.25 +or- 0.23  5.97 +or- 0.11  14.53 +or- 0.25  S   2454916.79  12.72 +or- 0.02  S
2454952.79 19.79 +or- 0.27  17.15 +or- 0.23  6.03 +or- 0.11  14.64 +or- 0.25  S   2454917.85  12.83 +or- 0.02  S
2455151.00 19.30 +or- 0.27  15.72 +or- 0.23  5.40 +or- 0.12  13.65 +or- 0.27  S   2454947.88  12.82 +or- 0.02  S
2455152.01 19.91 +or- 0.27  16.11 +or- 0.23  5.52 +or- 0.11  13.68 +or- 0.25  S   2454948.74  12.82 +or- 0.02  S
2455153.00 19.58 +or- 0.27  16.07 +or- 0.23  5.40 +or- 0.12  13.58 +or- 0.27  S   2454950.73  12.83 +or- 0.02  S
2455154.01 19.70 +or- 0.27  16.19 +or- 0.23  5.50 +or- 0.13  13.76 +or- 0.28  S   2454951.72  12.83 +or- 0.02  S
2455155.01 19.88 +or- 0.27  16.01 +or- 0.23  5.35 +or- 0.11  13.69 +or- 0.25  S   2454952.79  12.83 +or- 0.02  S
2455180.98 20.13 +or- 0.27  16.40 +or- 0.23  5.59 +or- 0.12  13.99 +or- 0.26  S   2455151.01  12.85 +or- 0.02  S
2455182.97 20.02 +or- 0.27  16.21 +or- 0.23  5.36 +or- 0.12  13.94 +or- 0.26  S   2455152.01  12.83 +or- 0.02  S
2455183.98 20.36 +or- 0.27  16.16 +or- 0.23  5.40 +or- 0.11  13.94 +or- 0.25  S   2455153.01  12.84 +or- 0.02  S
2455184.97 20.58 +or- 0.27  16.15 +or- 0.23  5.35 +or- 0.11  13.72 +or- 0.25  S   2455154.01  12.83 +or- 0.02  S
2455185.97 20.12 +or- 0.27  16.18 +or- 0.23  5.38 +or- 0.12  13.73 +or- 0.26  S   2455155.01  12.82 +or- 0.02  S
2455210.93 20.68 +or- 0.27  15.83 +or- 0.23  5.48 +or- 0.11  13.00 +or- 0.25  S   2455180.98  12.79 +or- 0.02  S
2455211.92 20.64 +or- 0.27  15.99 +or- 0.23  5.38 +or- 0.11  12.92 +or- 0.24  S   2455182.97  12.80 +or- 0.02  S
2455240.89 19.48 +or- 0.27  16.20 +or- 0.23  5.83 +or- 0.11  13.35 +or- 0.25  S   2455183.98  12.79 +or- 0.02  S
2455241.89 19.40 +or- 0.27  16.25 +or- 0.23  5.76 +or- 0.11  13.47 +or- 0.25  S   2455184.98  12.79 +or- 0.02  S
2455242.86 19.40 +or- 0.27  16.35 +or- 0.23  5.77 +or- 0.12  13.57 +or- 0.26  S   2455185.97  12.81 +or- 0.02  S
2455243.89 20.18 +or- 0.27  17.04 +or- 0.23  5.96 +or- 0.11  14.18 +or- 0.25  S   2455210.93  12.80 +or- 0.02  S
2455244.85 20.14 +or- 0.27  17.12 +or- 0.23  5.93 +or- 0.11  14.25 +or- 0.25  S   2455211.92  12.80 +or- 0.02  S
2455270.82 21.87 +or- 0.27  16.29 +or- 0.23  5.78 +or- 0.12  13.55 +or- 0.27  S   2455240.90  12.85 +or- 0.02  S
2455271.78 21.30 +or- 0.27  16.73 +or- 0.23  5.86 +or- 0.11  13.70 +or- 0.25  S   2455241.89  12.86 +or- 0.02  S
2455272.77 21.97 +or- 0.27  17.12 +or- 0.23  5.98 +or- 0.12  14.20 +or- 0.26  S   2455242.86  12.85 +or- 0.02  S
2455273.77 20.99 +or- 0.27  16.73 +or- 0.23  5.86 +or- 0.12  14.05 +or- 0.26  S   2455243.89  12.85 +or- 0.02  S
2455274.75 21.06 +or- 0.27  16.93 +or- 0.23  5.95 +or- 0.11  13.96 +or- 0.25  S   2455244.85  12.85 +or- 0.02  S
2455275.75 20.78 +or- 0.27  16.89 +or- 0.23  5.92 +or- 0.11  13.89 +or- 0.25  S   2455270.82  12.79 +or- 0.02  S
2455276.75 20.94 +or- 0.27  17.01 +or- 0.23  5.85 +or- 0.12  13.92 +or- 0.26  S   2455271.78  12.81 +or- 0.02  S
2455291.75 19.72 +or- 0.27  17.21 +or- 0.23  5.96 +or- 0.11  14.54 +or- 0.25  S   2455271.95  12.80 +or- 0.02  S
2455292.74 19.81 +or- 0.27  17.19 +or- 0.23  5.81 +or- 0.12  14.35 +or- 0.27  S   2455272.78  12.75 +or- 0.02  S
2455293.77 19.59 +or- 0.27  17.43 +or- 0.23  5.97 +or- 0.11  14.74 +or- 0.25  S   2455272.99  12.79 +or- 0.02  S
2455294.79 19.63 +or- 0.27  17.41 +or- 0.23  6.02 +or- 0.11  14.66 +or- 0.25  S   2455273.78  12.82 +or- 0.02  S
2455295.78 19.67 +or- 0.27  17.37 +or- 0.23  5.95 +or- 0.11  14.53 +or- 0.25  S   2455273.98  12.83 +or- 0.02  S
2455296.78 19.68 +or- 0.27  17.35 +or- 0.23  5.87 +or- 0.11  14.39 +or- 0.24  S   2455274.75  12.84 +or- 0.02  S
2455297.79 19.73 +or- 0.27  17.42 +or- 0.23  5.90 +or- 0.12  14.51 +or- 0.27  S   2455274.96  12.83 +or- 0.02  S
2455330.73 19.34 +or- 0.27  16.47 +or- 0.23  5.95 +or- 0.11  13.54 +or- 0.25  S   2455275.75  12.84 +or- 0.02  S
2455332.70 19.15 +or- 0.27  17.10 +or- 0.23  5.96 +or- 0.12  14.33 +or- 0.26  S   2455275.94  12.84 +or- 0.02  S
2455333.71 19.15 +or- 0.27  17.10 +or- 0.23  5.91 +or- 0.12  14.31 +or- 0.26  S   2455276.76  12.84 +or- 0.02  S
2455336.71 19.27 +or- 0.27  16.90 +or- 0.23  5.86 +or- 0.12  14.17 +or- 0.27  S   2455276.95  12.84 +or- 0.02  S
2455358.72 19.14 +or- 0.27  16.93 +or- 0.23  5.86 +or- 0.11  14.46 +or- 0.25  S   2455291.76  12.88 +or- 0.02  S
2455359.67 19.21 +or- 0.27  17.17 +or- 0.23  5.90 +or- 0.12  14.33 +or- 0.27  S   2455291.93  12.87 +or- 0.02  S
2455360.69 19.54 +or- 0.27  17.35 +or- 0.23  5.97 +or- 0.12  14.31 +or- 0.27  S   2455292.75  12.87 +or- 0.02  S
2455361.67 19.32 +or- 0.27  17.15 +or- 0.23  5.93 +or- 0.11  14.37 +or- 0.25  S   2455292.94  12.88 +or- 0.02  S
2455362.68 19.44 +or- 0.27  17.28 +or- 0.23  6.04 +or- 0.11  14.52 +or- 0.24  S   2455293.77  12.87 +or- 0.02  S
2455363.68 19.54 +or- 0.27  17.49 +or- 0.23  5.98 +or- 0.12  14.80 +or- 0.26  S   2455294.79  12.87 +or- 0.02  S
2455383.65 19.50 +or- 0.28  17.07 +or- 0.26  6.09 +or- 0.19  14.48 +or- 0.43  S   2455295.78  12.88 +or- 0.02  S
2455511.02 19.74 +or- 0.27  17.31 +or- 0.23  6.03 +or- 0.12  14.66 +or- 0.26  S   2455296.79  12.88 +or- 0.02  S
2455512.02 19.85 +or- 0.27  17.18 +or- 0.23  5.94 +or- 0.12  14.77 +or- 0.26  S   2455297.79  12.88 +or- 0.02  S
2455513.01 19.64 +or- 0.27  17.09 +or- 0.23  5.89 +or- 0.12  14.50 +or- 0.27  S   2455330.74  12.89 +or- 0.02  S
2455514.01 20.03 +or- 0.27  17.28 +or- 0.24  6.04 +or- 0.13  14.54 +or- 0.29  S   2455332.71  12.89 +or- 0.02  S
2455532.04 20.58 +or- 0.27  17.06 +or- 0.23  6.05 +or- 0.11  13.69 +or- 0.24  S   2455333.72  12.89 +or- 0.02  S
2455533.04 20.33 +or- 0.27  16.84 +or- 0.23  5.86 +or- 0.13  13.56 +or- 0.28  S   2455336.72  12.89 +or- 0.02  S
2455539.04 20.93 +or- 0.28  16.91 +or- 0.24  5.83 +or- 0.14  13.34 +or- 0.31  S   2455358.73  12.89 +or- 0.02  S
2455540.04 21.35 +or- 0.27  17.51 +or- 0.23  6.02 +or- 0.12  13.99 +or- 0.27  S   2455359.66  12.89 +or- 0.02  S
2455564.00 20.52 +or- 0.27  17.10 +or- 0.23  5.68 +or- 0.11  13.95 +or- 0.25  S   2455360.69  12.88 +or- 0.02  S
2455565.93 20.52 +or- 0.27  18.34 +or- 0.23  5.78 +or- 0.11  15.52 +or- 0.24  S   2455361.66  12.88 +or- 0.02  S
2455569.96 20.53 +or- 0.27  18.08 +or- 0.23  5.72 +or- 0.11  15.21 +or- 0.25  S   2455362.69  12.88 +or- 0.02  S
2455594.94 21.25 +or- 0.27  17.49 +or- 0.23  5.78 +or- 0.11  14.34 +or- 0.25  S   2455363.69  12.88 +or- 0.02  S
2455597.91 20.70 +or- 0.27  17.43 +or- 0.23  5.68 +or- 0.12  14.18 +or- 0.26  S   2455383.65  12.86 +or- 0.02  S
2455599.91 21.16 +or- 0.27  17.59 +or- 0.23  5.73 +or- 0.11  14.30 +or- 0.25  S   2455511.02  12.84 +or- 0.02  S
2455600.89 20.94 +or- 0.27  17.69 +or- 0.24  5.79 +or- 0.13  14.33 +or- 0.29  S   2455512.02  12.83 +or- 0.02  S
2455622.87 21.67 +or- 0.27  17.41 +or- 0.23  5.95 +or- 0.12  13.99 +or- 0.26  S   2455513.02  12.85 +or- 0.02  S
2455624.90 22.11 +or- 0.27  17.63 +or- 0.23  6.08 +or- 0.12  13.85 +or- 0.27  S   2455514.02  12.84 +or- 0.02  S
2455625.83 21.68 +or- 0.27  17.35 +or- 0.23  5.92 +or- 0.12  13.49 +or- 0.26  S   2455532.05  12.83 +or- 0.02  S
2455626.89 22.02 +or- 0.27  17.67 +or- 0.23  5.95 +or- 0.12  13.96 +or- 0.27  S   2455533.04  12.85 +or- 0.02  S
2455649.87 21.90 +or- 0.27  16.95 +or- 0.23  6.12 +or- 0.12  13.21 +or- 0.27  S   2455539.05  12.82 +or- 0.02  S
2455655.87 23.26 +or- 0.27  18.28 +or- 0.23  6.36 +or- 0.12  14.48 +or- 0.26  S   2455540.04  12.80 +or- 0.04  S
2455656.84 22.39 +or- 0.27  17.40 +or- 0.23  5.93 +or- 0.12  13.73 +or- 0.26  S   2455564.01  12.82 +or- 0.02  S
2455658.89 22.22 +or- 0.27  17.25 +or- 0.23  6.02 +or- 0.12  13.96 +or- 0.26  S   2455565.93  12.79 +or- 0.02  S
2455707.73 21.48 +or- 0.27  18.29 +or- 0.23  6.42 +or- 0.12  14.89 +or- 0.27  S   2455569.96  12.79 +or- 0.02  S
2455708.67 21.48 +or- 0.27  18.16 +or- 0.23  6.35 +or- 0.13  14.82 +or- 0.28  S   2455594.94  12.77 +or- 0.02  S
2455709.66 21.74 +or- 0.27  18.24 +or- 0.23  6.31 +or- 0.12  14.87 +or- 0.26  S   2455597.92  12.79 +or- 0.02  S
2455710.66 21.51 +or- 0.27  18.05 +or- 0.23  6.29 +or- 0.13  14.57 +or- 0.28  S   2455599.92  12.78 +or- 0.02  S
2455712.66 21.71 +or- 0.27  18.04 +or- 0.23  6.18 +or- 0.11  14.48 +or- 0.25  S   2455600.89  12.78 +or- 0.02  S
2455727.66 21.39 +or- 0.27  18.46 +or- 0.23  6.45 +or- 0.12  15.25 +or- 0.27  S   2455622.88  12.77 +or- 0.02  S
2455738.67 21.52 +or- 0.27  18.42 +or- 0.23  6.38 +or- 0.12  15.37 +or- 0.28  S   2455624.90  12.75 +or- 0.02  S
2455740.66 21.49 +or- 0.27  18.52 +or- 0.23  6.20 +or- 0.11  15.29 +or- 0.25  S   2455625.84  12.78 +or- 0.02  S
2455743.66 21.69 +or- 0.27  18.26 +or- 0.23  6.30 +or- 0.12  14.74 +or- 0.27  S   2455626.89  12.76 +or- 0.02  S
2455769.66 21.89 +or- 0.27  18.21 +or- 0.23  6.08 +or- 0.12  14.87 +or- 0.27  S   2455649.88  12.77 +or- 0.02  S
2455892.01 21.54 +or- 0.27  18.76 +or- 0.23  6.72 +or- 0.11  14.56 +or- 0.25  S   2455655.87  12.70 +or- 0.05  S
2455893.04 21.44 +or- 0.27  18.57 +or- 0.23  6.67 +or- 0.12  14.41 +or- 0.27  S   2455656.84  12.76 +or- 0.02  S
2455896.03 21.45 +or- 0.27  18.66 +or- 0.23  6.63 +or- 0.11  14.38 +or- 0.25  S   2455658.89  12.75 +or- 0.02  S
2455922.97 21.24 +or- 0.27  18.14 +or- 0.24  6.65 +or- 0.13  14.07 +or- 0.30  S   2455707.74  12.74 +or- 0.02  S
2455924.05 21.27 +or- 0.27  18.11 +or- 0.23  6.62 +or- 0.12  15.37 +or- 0.26  S   2455708.66  12.75 +or- 0.02  S
2455924.95 21.31 +or- 0.27  18.45 +or- 0.23  6.60 +or- 0.12  14.41 +or- 0.26  S   2455709.66  12.75 +or- 0.02  S
2455925.96 21.74 +or- 0.27  18.69 +or- 0.23  6.74 +or- 0.13  14.38 +or- 0.28  S   2455710.66  12.75 +or- 0.02  S
2455927.02 21.48 +or- 0.27  18.65 +or- 0.23  6.67 +or- 0.12  14.26 +or- 0.26  S   2455712.65  12.75 +or- 0.02  S
2455948.97 21.32 +or- 0.27  18.47 +or- 0.23  6.57 +or- 0.13  14.85 +or- 0.28  S   2455727.66  12.74 +or- 0.02  S
2455950.05 21.23 +or- 0.27  18.99 +or- 0.23  6.59 +or- 0.12  15.52 +or- 0.26  S   2455738.66  12.73 +or- 0.02  S
2455954.05 21.10 +or- 0.27  18.85 +or- 0.23  6.52 +or- 0.12  15.24 +or- 0.26  S   2455740.66  12.75 +or- 0.02  S
2455956.05 21.20 +or- 0.27  18.57 +or- 0.23  6.41 +or- 0.13  14.73 +or- 0.28  S   2455743.66  12.74 +or- 0.02  S
2455970.98 21.05 +or- 0.27  19.35 +or- 0.23  6.47 +or- 0.11  15.95 +or- 0.25  S   2455769.65  12.73 +or- 0.03  S
2455972.88 21.15 +or- 0.27  19.47 +or- 0.23  6.57 +or- 0.13  15.76 +or- 0.28  S   2455772.65  12.72 +or- 0.02  S
2455975.97 21.51 +or- 0.27  19.62 +or- 0.23  6.55 +or- 0.12  15.70 +or- 0.26  S   2455892.02  12.78 +or- 0.02  S
2455977.96 21.74 +or- 0.27  19.25 +or- 0.24  6.46 +or- 0.13  15.60 +or- 0.29  S   2455893.04  12.78 +or- 0.03  S
2456007.92 22.16 +or- 0.27  18.54 +or- 0.24  6.44 +or- 0.13  14.79 +or- 0.29  S   2455896.03  12.79 +or- 0.02  S
2456009.87 22.57 +or- 0.27  19.10 +or- 0.24  6.62 +or- 0.14  14.93 +or- 0.30  S   2455922.97  12.79 +or- 0.02  S
2456013.87 22.62 +or- 0.28  18.89 +or- 0.24  6.46 +or- 0.15  14.78 +or- 0.32  S   2455924.06  12.79 +or- 0.02  S
2456039.82 22.77 +or- 0.27  18.50 +or- 0.24  6.51 +or- 0.13  14.20 +or- 0.29  S   2455924.96  12.79 +or- 0.02  S
2456042.72 22.54 +or- 0.27  18.60 +or- 0.24  6.60 +or- 0.14  14.08 +or- 0.31  S   2455925.97  12.78 +or- 0.02  S
2456045.76 22.61 +or- 0.27  18.68 +or- 0.24  6.66 +or- 0.13  14.33 +or- 0.28  S   2455927.02  12.79 +or- 0.02  S
2456047.67 22.48 +or- 0.27  18.66 +or- 0.23  6.46 +or- 0.12  14.49 +or- 0.27  S   2455948.98  12.77 +or- 0.02  S
2456063.73 22.00 +or- 0.27  18.68 +or- 0.23  6.78 +or- 0.12  14.45 +or- 0.26  S   2455950.05  12.76 +or- 0.02  S
2456065.74 22.02 +or- 0.27  18.72 +or- 0.23  6.82 +or- 0.13  14.45 +or- 0.28  S   2455954.05  12.77 +or- 0.02  S
2456069.77 22.01 +or- 0.28  18.71 +or- 0.24  6.91 +or- 0.15  14.63 +or- 0.32  S   2455956.05  12.77 +or- 0.02  S
2456072.65 21.87 +or- 0.27  19.03 +or- 0.24  6.87 +or- 0.13  15.01 +or- 0.29  S   2455956.15  12.77 +or- 0.01  A
2456075.65 21.83 +or- 0.27  18.78 +or- 0.24  6.89 +or- 0.14  14.78 +or- 0.30  S   2455970.09  12.75 +or- 0.01  A
2456091.66 20.69 +or- 0.27  18.82 +or- 0.23  6.67 +or- 0.11  14.89 +or- 0.25  S   2455970.99  12.75 +or- 0.02  S
2456092.66 21.44 +or- 0.27  18.93 +or- 0.23  6.73 +or- 0.11  14.69 +or- 0.25  S   2455972.88  12.75 +or- 0.02  S
2456094.66 21.07 +or- 0.27  19.14 +or- 0.23  6.70 +or- 0.13  15.14 +or- 0.28  S   2455975.07  12.67 +or- 0.06  A
2456096.66 20.96 +or- 0.27  19.02 +or- 0.23  6.60 +or- 0.11  15.40 +or- 0.25  S   2455975.97  12.75 +or- 0.02  S
2456098.66 20.97 +or- 0.27  18.98 +or- 0.23  6.53 +or- 0.12  14.83 +or- 0.27  S   2455977.96  12.74 +or- 0.02  S
2456126.66 20.93 +or- 0.27  18.55 +or- 0.23  6.62 +or- 0.13  14.38 +or- 0.28  S   2455980.11  12.73 +or- 0.01  A
2456245.03 20.93 +or- 0.27  18.26 +or- 0.23  6.44 +or- 0.12  14.38 +or- 0.27  S   2455985.04  12.72 +or- 0.01  A
2456269.04 21.22 +or- 0.27  18.49 +or- 0.23  6.22 +or- 0.11  15.33 +or- 0.25  S   2455989.03  12.72 +or- 0.01  A
2456273.04 21.36 +or- 0.27  18.29 +or- 0.23  6.24 +or- 0.12  14.47 +or- 0.26  S   2455999.01  12.72 +or- 0.02  A
2456304.98 20.68 +or- 0.27  17.78 +or- 0.23  6.60 +or- 0.12  14.51 +or- 0.27  S   2456007.92  12.73 +or- 0.02  S
2456307.92 20.59 +or- 0.27  17.78 +or- 0.23  6.67 +or- 0.13  14.49 +or- 0.28  S   2456009.88  12.73 +or- 0.02  S
2456309.91 20.99 +or- 0.27  18.16 +or- 0.24  6.73 +or- 0.14  14.75 +or- 0.30  S   2456013.87  12.73 +or- 0.02  S
2456312.98 20.86 +or- 0.27  18.05 +or- 0.24  6.52 +or- 0.13  14.83 +or- 0.29  S   2456015.00  12.60 +or- 0.01  A
2456328.99 19.83 +or- 0.27  18.67 +or- 0.24  6.61 +or- 0.13  15.31 +or- 0.28  S   2456019.02  12.61 +or- 0.01  A
2456331.04 19.97 +or- 0.27  18.53 +or- 0.23  6.56 +or- 0.11  15.12 +or- 0.25  S   2456030.04  12.59 +or- 0.02  A
2456333.95 20.02 +or- 0.27  18.65 +or- 0.23  6.55 +or- 0.13  15.24 +or- 0.27  S   2456038.89  12.61 +or- 0.01  A
2456356.91 20.88 +or- 0.27  19.40 +or- 0.23  6.83 +or- 0.13  15.84 +or- 0.28  S   2456039.82  12.73 +or- 0.02  S
2456358.86 20.21 +or- 0.27  18.68 +or- 0.24  6.72 +or- 0.13  14.99 +or- 0.29  S   2456042.73  12.73 +or- 0.02  S
2456362.88 20.72 +or- 0.27  19.00 +or- 0.24  6.66 +or- 0.13  15.50 +or- 0.29  S   2456042.92  12.62 +or- 0.01  A
2456364.86 20.40 +or- 0.27  18.81 +or- 0.23  6.70 +or- 0.11  15.30 +or- 0.25  S   2456045.76  12.72 +or- 0.02  S
2456392.86 20.00 +or- 0.27  18.43 +or- 0.23  6.84 +or- 0.12  14.76 +or- 0.26  S   2456047.67  12.73 +or- 0.02  S
2456397.83 19.52 +or- 0.27  18.38 +or- 0.24  6.76 +or- 0.13  14.84 +or- 0.30  S   2456063.73  12.75 +or- 0.02  S
2456419.69 19.70 +or- 0.27  18.82 +or- 0.23  6.77 +or- 0.12  15.62 +or- 0.26  S   2456065.74  12.76 +or- 0.02  S
2456423.76 19.84 +or- 0.27  18.86 +or- 0.23  6.69 +or- 0.12  15.27 +or- 0.27  S   2456069.77  12.76 +or- 0.02  S
2456425.70 19.99 +or- 0.27  18.84 +or- 0.23  6.51 +or- 0.11  15.16 +or- 0.25  S   2456072.65  12.76 +or- 0.02  S
2456427.71 20.18 +or- 0.27  19.02 +or- 0.23  6.43 +or- 0.12  15.43 +or- 0.26  S   2456075.65  12.76 +or- 0.02  S
2456441.72 19.98 +or- 0.27  18.52 +or- 0.23  6.94 +or- 0.13  15.25 +or- 0.28  S   2456091.65  12.80 +or- 0.02  S
2456443.74 19.90 +or- 0.27  18.20 +or- 0.23  6.79 +or- 0.11  14.91 +or- 0.24  S   2456092.65  12.78 +or- 0.02  S
2456445.74 20.82 +or- 0.27  19.36 +or- 0.23  7.14 +or- 0.12  15.85 +or- 0.27  S   2456094.65  12.79 +or- 0.02  S
2456447.71 20.46 +or- 0.27  18.73 +or- 0.23  6.76 +or- 0.12  15.21 +or- 0.27  S   2456096.66  12.80 +or- 0.02  S
2456449.70 20.34 +or- 0.27  18.70 +or- 0.23  6.66 +or- 0.12  15.03 +or- 0.26  S   2456098.65  12.80 +or- 0.02  S
2456622.04 19.31 +or- 0.27  18.41 +or- 0.23  6.76 +or- 0.13  15.48 +or- 0.28  S   2456126.65  12.82 +or- 0.02  S
2456623.03 19.25 +or- 0.27  18.53 +or- 0.23  6.68 +or- 0.12  15.48 +or- 0.27  S   2456245.03  12.80 +or- 0.02  S
2456625.05 19.01 +or- 0.27  18.42 +or- 0.23  6.71 +or- 0.12  15.31 +or- 0.26  S   2456257.13  12.77 +or- 0.01  A
2456626.04 18.13 +or- 0.27  17.72 +or- 0.23  6.34 +or- 0.12  14.80 +or- 0.27  S   2456258.13  12.77 +or- 0.02  A
2456651.06 18.37 +or- 0.27  18.37 +or- 0.23  6.92 +or- 0.11  15.14 +or- 0.25  S   2456259.13  12.78 +or- 0.01  A
2456653.03 18.51 +or- 0.27  18.25 +or- 0.23  6.76 +or- 0.11  15.29 +or- 0.25  S   2456260.13  12.77 +or- 0.01  A
2456655.01 18.46 +or- 0.27  18.47 +or- 0.23  6.94 +or- 0.12  15.43 +or- 0.27  S   2456262.13  12.75 +or- 0.01  A
2456657.06 18.57 +or- 0.27  18.80 +or- 0.24  6.86 +or- 0.13  15.77 +or- 0.28  S   2456269.04  12.77 +or- 0.02  S
2456659.05 18.52 +or- 0.27  18.74 +or- 0.23  6.89 +or- 0.12  15.68 +or- 0.27  S   2456269.14  12.72 +or- 0.03  A
2456690.96 18.35 +or- 0.27  18.72 +or- 0.23  6.76 +or- 0.12  15.60 +or- 0.27  S   2456272.14  12.73 +or- 0.02  A
2456693.05 18.47 +or- 0.27  18.67 +or- 0.23  6.83 +or- 0.12  15.65 +or- 0.26  S   2456273.04  12.77 +or- 0.02  S
2456698.06 18.60 +or- 0.27  18.50 +or- 0.23  6.77 +or- 0.11  15.32 +or- 0.25  S   2456273.14  12.75 +or- 0.02  A
2456714.92 19.04 +or- 0.27  18.59 +or- 0.23  6.03 +or- 0.11  15.29 +or- 0.26  S   2456277.14  12.74 +or- 0.01  A
2456741.85 18.45 +or- 0.27  18.57 +or- 0.24  6.78 +or- 0.13  15.15 +or- 0.28  S   2456286.15  12.73 +or- 0.01  A
2456745.84 18.38 +or- 0.27  18.67 +or- 0.23  6.81 +or- 0.11  15.15 +or- 0.25  S   2456296.18  12.76 +or- 0.02  A
2456747.78 18.49 +or- 0.27  18.45 +or- 0.23  6.79 +or- 0.12  14.73 +or- 0.26  S   2456301.17  12.76 +or- 0.01  A
2456749.74 18.30 +or- 0.27  18.61 +or- 0.23  6.67 +or- 0.12  15.08 +or- 0.26  S   2456303.16  12.75 +or- 0.01  A
2456772.75 19.15 +or- 0.27  18.67 +or- 0.23  6.37 +or- 0.12  15.32 +or- 0.27  S   2456304.98  12.78 +or- 0.02  S
2456774.77 18.95 +or- 0.27  18.49 +or- 0.23  6.38 +or- 0.12  15.30 +or- 0.28  S   2456306.15  12.77 +or- 0.01  A
2456778.72 18.80 +or- 0.27  18.29 +or- 0.23  6.38 +or- 0.12  15.13 +or- 0.27  S   2456307.93  12.79 +or- 0.02  S
2456780.73 18.94 +or- 0.27  18.69 +or- 0.23  6.50 +or- 0.12  15.32 +or- 0.27  S   2456309.14  12.78 +or- 0.01  A
2456798.73 18.51 +or- 0.27  18.51 +or- 0.23  6.52 +or- 0.12  15.52 +or- 0.27  S   2456309.92  12.78 +or- 0.02  S
2456800.71 18.62 +or- 0.27  18.49 +or- 0.23  6.60 +or- 0.11  15.23 +or- 0.26  S   2456312.98  12.80 +or- 0.02  S
2456803.76 18.99 +or- 0.27  18.76 +or- 0.23  6.39 +or- 0.11  15.60 +or- 0.25  S   2456314.13  12.80 +or- 0.01  A
2456827.67 18.27 +or- 0.27  18.45 +or- 0.23  6.49 +or- 0.11  15.11 +or- 0.25  S   2456315.13  12.79 +or- 0.01  A
2456829.68 18.22 +or- 0.27  18.27 +or- 0.23  6.29 +or- 0.11  14.97 +or- 0.25  S   2456317.12  12.79 +or- 0.01  A
2456831.68 18.49 +or- 0.27  18.32 +or- 0.23  6.30 +or- 0.12  14.82 +or- 0.26  S   2456318.12  12.80 +or- 0.01  A
2456833.66 18.58 +or- 0.27  18.50 +or- 0.23  6.43 +or- 0.11  14.93 +or- 0.24  S   2456319.12  12.80 +or- 0.01  A
2456984.04 17.19 +or- 0.27  17.43 +or- 0.24  6.25 +or- 0.13  14.55 +or- 0.29  S   2456320.12  12.79 +or- 0.02  A
2456987.04 17.09 +or- 0.27  17.17 +or- 0.23  5.72 +or- 0.12  14.45 +or- 0.27  S   2456324.10  12.80 +or- 0.01  A
2456988.04 16.98 +or- 0.27  17.56 +or- 0.23  5.90 +or- 0.12  14.84 +or- 0.26  S   2456325.10  12.79 +or- 0.01  A
2456989.04 17.07 +or- 0.27  17.30 +or- 0.23  5.85 +or- 0.11  14.78 +or- 0.26  S   2456326.10  12.80 +or- 0.01  A
2457015.00 16.48 +or- 0.27  17.16 +or- 0.23  5.62 +or- 0.11  15.13 +or- 0.24  S   2456328.09  12.80 +or- 0.01  A
2457019.05 16.49 +or- 0.27  17.15 +or- 0.23  5.74 +or- 0.11  15.01 +or- 0.25  S   2456328.99  12.80 +or- 0.02  S
2457042.95 16.02 +or- 0.27  17.04 +or- 0.23  5.63 +or- 0.11  14.93 +or- 0.25  S   2456329.09  12.80 +or- 0.01  A
2457045.05 16.08 +or- 0.27  16.83 +or- 0.23  5.68 +or- 0.11  14.89 +or- 0.25  S   2456331.04  12.80 +or- 0.02  S
2457046.94 16.15 +or- 0.27  16.81 +or- 0.23  5.63 +or- 0.12  14.94 +or- 0.26  S   2456333.96  12.78 +or- 0.02  S
2457051.00 15.96 +or- 0.27  16.71 +or- 0.23  5.46 +or- 0.11  14.70 +or- 0.25  S   2456336.91  12.80 +or- 0.01  A
2457066.88 16.41 +or- 0.27  16.56 +or- 0.23  5.56 +or- 0.12  14.38 +or- 0.27  S   2456356.92  12.74 +or- 0.04  S
2457069.96 16.44 +or- 0.27  16.38 +or- 0.23  5.45 +or- 0.12  14.46 +or- 0.27  S   2456358.87  12.79 +or- 0.02  S
2457071.95 16.53 +or- 0.27  16.74 +or- 0.23  5.45 +or- 0.12  14.47 +or- 0.26  S   2456362.89  12.76 +or- 0.02  S
2457098.88 16.51 +or- 0.27  16.18 +or- 0.23  5.59 +or- 0.12  13.92 +or- 0.27  S   2456364.86  12.78 +or- 0.02  S
2457102.87 16.67 +or- 0.27  16.36 +or- 0.23  5.60 +or- 0.11  13.78 +or- 0.25  S   2456368.83  12.77 +or- 0.04  A
2457105.86 16.43 +or- 0.27  16.74 +or- 0.23  5.35 +or- 0.11  14.72 +or- 0.25  S   2456381.78  12.81 +or- 0.01  A
2457107.84 16.48 +or- 0.27  16.40 +or- 0.23  5.42 +or- 0.12  14.34 +or- 0.26  S   2456386.91  12.79 +or- 0.01  A
2457125.81 15.87 +or- 0.27  16.14 +or- 0.23  5.38 +or- 0.11  14.40 +or- 0.25  S   2456388.96  12.83 +or- 0.02  A
2457128.78 16.80 +or- 0.27  16.83 +or- 0.23  5.43 +or- 0.11  14.55 +or- 0.24  S   2456389.86  12.79 +or- 0.01  A
2457130.84 16.01 +or- 0.27  15.98 +or- 0.23  5.33 +or- 0.11  14.07 +or- 0.25  S   2456391.83  12.80 +or- 0.01  A
2457160.70 15.89 +or- 0.27  16.28 +or- 0.23  5.35 +or- 0.11  14.56 +or- 0.25  S   2456392.87  12.80 +or- 0.02  S
2457162.74 15.90 +or- 0.27  16.04 +or- 0.23  5.28 +or- 0.11  14.62 +or- 0.25  S   2456395.82  12.80 +or- 0.02  A
2457164.67 16.17 +or- 0.27  16.46 +or- 0.23  5.38 +or- 0.11  14.76 +or- 0.24  S   2456397.81  12.88 +or- 0.03  A
2457166.68 15.99 +or- 0.27  16.19 +or- 0.23  5.33 +or- 0.12  14.52 +or- 0.26  S   2456397.83  12.83 +or- 0.03  S
2457187.67 15.59 +or- 0.27  15.73 +or- 0.23  5.29 +or- 0.12  14.06 +or- 0.26  S   2456398.89  12.80 +or- 0.03  A
2457190.68 15.93 +or- 0.27  15.88 +or- 0.23  5.29 +or- 0.11  14.24 +or- 0.24  S   2456399.86  12.81 +or- 0.01  A
2457192.71 15.77 +or- 0.27  15.75 +or- 0.23  5.25 +or- 0.12  14.03 +or- 0.26  S   2456400.86  12.81 +or- 0.01  A
2457195.68 16.37 +or- 0.27  15.85 +or- 0.23  4.94 +or- 0.12  14.05 +or- 0.27  S   2456401.88  12.81 +or- 0.01  A
2457367.04 17.41 +or- 0.27  15.63 +or- 0.23  5.48 +or- 0.12  14.01 +or- 0.26  S   2456404.79  12.80 +or- 0.02  A
2457371.02 17.66 +or- 0.27  15.77 +or- 0.23  5.48 +or- 0.12  13.96 +or- 0.26  S   2456408.87  12.79 +or- 0.02  A
2457373.01 17.79 +or- 0.27  15.85 +or- 0.23  5.46 +or- 0.12  13.93 +or- 0.27  S   2456411.85  12.82 +or- 0.02  A
2457399.99 18.09 +or- 0.27  15.65 +or- 0.23  5.32 +or- 0.12  13.66 +or- 0.26  S   2456414.83  12.81 +or- 0.01  A
2457401.06 18.38 +or- 0.28  15.56 +or- 0.24  5.52 +or- 0.14  13.18 +or- 0.32  S   2456416.87  12.81 +or- 0.01  A
2457406.00 18.24 +or- 0.27  15.64 +or- 0.23  5.20 +or- 0.11  13.46 +or- 0.24  S   2456419.78  12.81 +or- 0.02  S
2457426.93 18.21 +or- 0.27  15.95 +or- 0.23  5.46 +or- 0.11  13.62 +or- 0.25  S   2456423.76  12.82 +or- 0.02  S
2457428.86 18.18 +or- 0.27  15.81 +or- 0.23  5.35 +or- 0.11  13.60 +or- 0.25  S   2456425.70  12.81 +or- 0.02  S
2457430.92 18.37 +or- 0.27  16.18 +or- 0.23  5.36 +or- 0.12  13.64 +or- 0.27  S   2456427.71  12.81 +or- 0.02  S
2457458.85 18.38 +or- 0.27  16.43 +or- 0.23  5.64 +or- 0.12  13.95 +or- 0.27  S   2456436.76  12.80 +or- 0.02  A
2457460.84 18.57 +or- 0.27  16.30 +or- 0.23  5.36 +or- 0.12  13.60 +or- 0.27  S   2456441.73  12.80 +or- 0.02  S
2457462.87 18.52 +or- 0.27  16.21 +or- 0.23  5.48 +or- 0.11  13.31 +or- 0.25  S   2456443.74  12.80 +or- 0.02  S
2457464.81 18.56 +or- 0.27  16.24 +or- 0.23  5.33 +or- 0.13  13.31 +or- 0.28  S   2456445.77  12.76 +or- 0.02  S
2457491.73 18.28 +or- 0.27  16.33 +or- 0.23  5.33 +or- 0.11  13.49 +or- 0.24  S   2456445.78  12.81 +or- 0.01  A
2457493.75 18.44 +or- 0.27  16.53 +or- 0.23  5.63 +or- 0.12  13.55 +or- 0.26  S   2456447.71  12.79 +or- 0.02  S
2457511.74 18.09 +or- 0.27  16.82 +or- 0.23  5.84 +or- 0.12  13.78 +or- 0.26  S   2456449.71  12.80 +or- 0.02  S
2457513.82 18.30 +or- 0.27  17.03 +or- 0.23  5.91 +or- 0.11  14.11 +or- 0.24  S   2456449.77  12.80 +or- 0.01  A
2457517.75 18.26 +or- 0.27  16.84 +or- 0.23  6.04 +or- 0.11  13.85 +or- 0.26  S   2456451.81  12.80 +or- 0.01  A
2457519.73 18.23 +or- 0.27  16.99 +or- 0.23  5.92 +or- 0.12  13.80 +or- 0.26  S   2456456.74  12.80 +or- 0.02  A
2457718.05 16.10 +or- 0.27  17.30 +or- 0.23  6.25 +or- 0.12  14.11 +or- 0.26  S   2456459.75  12.81 +or- 0.01  A
2457749.99 16.62 +or- 0.27  17.50 +or- 0.23  6.46 +or- 0.12  14.04 +or- 0.26  S   2456461.80  12.82 +or- 0.02  A
2457751.43 17.00 +or- 0.22  17.29 +or- 0.15  6.04 +or- 0.16  13.59 +or- 0.22  L   2456463.77  12.82 +or- 0.02  A
2457756.99 16.63 +or- 0.27  17.55 +or- 0.23  6.26 +or- 0.12  14.29 +or- 0.27  S   2456470.74  12.82 +or- 0.02  A
2457760.39 17.15 +or- 0.23  17.62 +or- 0.15  6.10 +or- 0.17  13.99 +or- 0.23  L   2456473.74  12.83 +or- 0.02  A
2457765.40 17.16 +or- 0.22  17.40 +or- 0.15  6.10 +or- 0.16  13.91 +or- 0.22  L   2456480.74  12.82 +or- 0.03  A
2457773.46 16.83 +or- 0.23  16.91 +or- 0.15  5.94 +or- 0.17  13.37 +or- 0.23  L   2456619.12  12.87 +or- 0.02  A
2457775.43 17.13 +or- 0.23  17.35 +or- 0.15  5.98 +or- 0.17  13.54 +or- 0.23  L   2456621.11  12.86 +or- 0.02  A
2457777.41 16.94 +or- 0.23  17.23 +or- 0.15  6.00 +or- 0.17  13.38 +or- 0.23  L   2456622.04  12.83 +or- 0.02  S
2457780.37 16.95 +or- 0.22  17.54 +or- 0.15  6.17 +or- 0.16  13.98 +or- 0.22  L   2456622.11  12.85 +or- 0.02  A
2457781.01 17.22 +or- 0.27  17.72 +or- 0.23  6.27 +or- 0.12  14.11 +or- 0.27  S   2456623.04  12.83 +or- 0.02  S
2457782.46 17.11 +or- 0.23  17.65 +or- 0.15  6.09 +or- 0.17  14.11 +or- 0.23  L   2456625.05  12.85 +or- 0.02  S
2457782.92 16.78 +or- 0.27  17.30 +or- 0.23  6.02 +or- 0.12  13.75 +or- 0.26  S   2456626.04  12.90 +or- 0.02  S
2457784.98 16.76 +or- 0.27  17.45 +or- 0.23  6.02 +or- 0.11  14.00 +or- 0.25  S   2456626.11  12.86 +or- 0.02  A
2457789.33 17.20 +or- 0.22  17.55 +or- 0.15  6.36 +or- 0.16  14.08 +or- 0.22  L   2456642.05  12.86 +or- 0.02  A
2457802.22 17.30 +or- 0.23  17.79 +or- 0.15  6.34 +or- 0.17  14.74 +or- 0.23  L   2456644.06  12.87 +or- 0.02  A
2457803.20 17.16 +or- 0.23  17.44 +or- 0.15  6.03 +or- 0.17  14.23 +or- 0.23  L   2456651.06  12.88 +or- 0.02  S
2457809.89 17.06 +or- 0.27  17.31 +or- 0.23  5.80 +or- 0.11  14.06 +or- 0.25  S   2456653.03  12.87 +or- 0.02  S
2457811.85 17.08 +or- 0.27  17.40 +or- 0.23  5.80 +or- 0.11  14.02 +or- 0.24  S   2456655.01  12.87 +or- 0.02  S
2457813.95 17.43 +or- 0.27  17.07 +or- 0.23  5.84 +or- 0.12  13.41 +or- 0.26  S   2456657.01  12.87 +or- 0.02  A
2457814.25 17.06 +or- 0.23  17.36 +or- 0.15  6.34 +or- 0.17  14.43 +or- 0.23  L   2456657.06  12.87 +or- 0.02  S
2457821.83 16.82 +or- 0.27  17.60 +or- 0.23  6.25 +or- 0.12  14.68 +or- 0.26  S   2456659.06  12.88 +or- 0.02  S
2457823.24 17.05 +or- 0.23  17.34 +or- 0.15  6.33 +or- 0.17  14.14 +or- 0.24  L   2456682.97  12.88 +or- 0.01  A
2457823.84 16.98 +or- 0.27  17.49 +or- 0.23  6.07 +or- 0.12  14.39 +or- 0.27  S   2456690.97  12.87 +or- 0.02  S
2457835.15 17.27 +or- 0.23  17.14 +or- 0.15  5.94 +or- 0.16  13.85 +or- 0.22  L   2456693.05  12.87 +or- 0.02  S
2457842.80 17.22 +or- 0.27  17.29 +or- 0.23  6.33 +or- 0.11  14.16 +or- 0.25  S   2456698.06  12.87 +or- 0.02  S
2457849.24 17.86 +or- 0.22  17.15 +or- 0.15  5.88 +or- 0.16  13.70 +or- 0.22  L   2456700.91  12.88 +or- 0.02  A
2457857.15 17.17 +or- 0.23  17.54 +or- 0.15  6.27 +or- 0.17  14.29 +or- 0.24  L   2456714.92  12.87 +or- 0.02  S
2457863.27 17.19 +or- 0.23  17.43 +or- 0.15  5.99 +or- 0.17  13.85 +or- 0.23  L   2456730.83  12.87 +or- 0.02  A
2457872.73 17.17 +or- 0.27  17.32 +or- 0.23  6.19 +or- 0.10  14.29 +or- 0.23  S   2456736.81  12.88 +or- 0.01  A
2457874.73 16.57 +or- 0.27  17.15 +or- 0.23  6.05 +or- 0.11  14.38 +or- 0.26  S   2456740.80  12.89 +or- 0.01  A
2457875.04 16.87 +or- 0.22  17.37 +or- 0.15  6.08 +or- 0.16  14.18 +or- 0.22  L   2456741.85  12.87 +or- 0.02  S
2457877.18 16.84 +or- 0.22  17.23 +or- 0.15  6.01 +or- 0.16  13.99 +or- 0.22  L   2456742.02  12.88 +or- 0.02  A
2457884.06 16.80 +or- 0.23  17.11 +or- 0.15  5.94 +or- 0.17  13.91 +or- 0.23  L   2456743.90  12.68 +or- 0.03  S
2457887.04 16.79 +or- 0.23  17.19 +or- 0.15  5.98 +or- 0.17  14.13 +or- 0.23  L   2456745.85  12.88 +or- 0.02  S
2457887.78 16.81 +or- 0.27  17.42 +or- 0.23  6.05 +or- 0.12  14.21 +or- 0.26  S   2456747.79  12.89 +or- 0.02  S
2457889.78 16.76 +or- 0.27  17.46 +or- 0.23  5.95 +or- 0.12  14.14 +or- 0.26  S   2456749.74  12.88 +or- 0.02  S
2457893.74 16.56 +or- 0.27  16.93 +or- 0.23  5.71 +or- 0.12  14.06 +or- 0.27  S   2456752.76  12.89 +or- 0.02  A
2457895.13 16.77 +or- 0.22  17.39 +or- 0.15  5.89 +or- 0.16  14.05 +or- 0.22  L   2456756.75  12.89 +or- 0.02  A
2457895.72 16.32 +or- 0.27  17.01 +or- 0.23  5.78 +or- 0.11  14.05 +or- 0.25  S   2456758.78  12.88 +or- 0.02  A
2457897.72 16.68 +or- 0.27  17.40 +or- 0.24  6.15 +or- 0.13  14.31 +or- 0.29  S   2456764.91  12.87 +or- 0.02  A
2457913.07 16.98 +or- 0.23  17.29 +or- 0.16  6.34 +or- 0.18  13.88 +or- 0.26  L   2456766.99  12.88 +or- 0.02  A
2457915.71 16.94 +or- 0.27  17.64 +or- 0.23  6.20 +or- 0.12  14.27 +or- 0.26  S   2456767.92  12.91 +or- 0.02  A
2457917.77 16.56 +or- 0.27  17.66 +or- 0.23  6.31 +or- 0.12  14.28 +or- 0.27  S   2456771.91  12.89 +or- 0.02  A
2457918.16 16.11 +or- 0.23  17.37 +or- 0.15  5.88 +or- 0.17  14.39 +or- 0.23  L   2456772.76  12.88 +or- 0.02  S
2457919.74 16.64 +or- 0.27  17.36 +or- 0.23  6.10 +or- 0.12  14.00 +or- 0.26  S   2456774.78  12.88 +or- 0.02  S
2457932.71 15.99 +or- 0.27  17.52 +or- 0.23  6.53 +or- 0.12  14.40 +or- 0.26  S   2456778.73  12.90 +or- 0.02  S
2457934.72 16.31 +or- 0.27  17.91 +or- 0.23  6.28 +or- 0.12  14.60 +or- 0.26  S   2456780.73  12.89 +or- 0.02  S
2458074.02 14.17 +or- 0.27  17.33 +or- 0.23  6.02 +or- 0.12  14.92 +or- 0.26  S   2456783.85  12.89 +or- 0.01  A
2458080.02 14.28 +or- 0.27  16.77 +or- 0.23  5.76 +or- 0.10  14.30 +or- 0.23  S   2456794.84  12.90 +or- 0.01  A
2458096.01 15.03 +or- 0.27  17.16 +or- 0.23  5.99 +or- 0.11  14.60 +or- 0.25  S   2456797.85  12.91 +or- 0.01  A
2458100.99 14.51 +or- 0.27  16.98 +or- 0.23  5.94 +or- 0.11  14.85 +or- 0.24  S   2456798.74  12.91 +or- 0.02  S
2458103.98 14.49 +or- 0.27  16.68 +or- 0.23  5.79 +or- 0.11  14.48 +or- 0.24  S   2456798.85  12.91 +or- 0.01  A
2458130.95 15.38 +or- 0.27  16.36 +or- 0.23  5.53 +or- 0.11  14.15 +or- 0.24  S   2456800.72  12.90 +or- 0.02  S
2458132.95 14.93 +or- 0.27  16.05 +or- 0.23  5.40 +or- 0.11  13.81 +or- 0.24  S   2456800.84  12.90 +or- 0.01  A
2458138.88 15.10 +or- 0.27  16.26 +or- 0.23  5.41 +or- 0.11  14.27 +or- 0.24  S   2456801.83  12.91 +or- 0.01  A
2458141.99 15.10 +or- 0.27  16.19 +or- 0.23  5.32 +or- 0.10  14.64 +or- 0.23  S   2456802.83  12.90 +or- 0.01  A
2458157.95 15.05 +or- 0.27  15.75 +or- 0.23  5.26 +or- 0.11  13.91 +or- 0.25  S   2456803.76  12.91 +or- 0.03  S
2458161.90 15.28 +or- 0.27  15.99 +or- 0.23  5.22 +or- 0.11  14.08 +or- 0.24  S   2456804.83  12.90 +or- 0.01  A
2458184.90 15.88 +or- 0.27  16.24 +or- 0.23  5.31 +or- 0.11  14.19 +or- 0.25  S   2456806.84  12.91 +or- 0.01  A
2458193.78 16.11 +or- 0.27  16.16 +or- 0.23  5.31 +or- 0.11  13.93 +or- 0.25  S   2456807.84  12.92 +or- 0.01  A
2458194.94 15.90 +or- 0.27  15.77 +or- 0.23  5.17 +or- 0.11  13.63 +or- 0.24  S   2456808.84  12.93 +or- 0.02  A
                                                                                  2456809.82  12.91 +or- 0.02  A
                                                                                  2456810.82  12.91 +or- 0.01  A
                                                                                  2456811.77  12.90 +or- 0.01  A
                                                                                  2456812.80  12.91 +or- 0.01  A
                                                                                  2456818.81  12.93 +or- 0.02  A
                                                                                  2456820.80  12.95 +or- 0.02  A
                                                                                  2456821.80  12.97 +or- 0.02  A
                                                                                  2456822.81  12.94 +or- 0.02  A
                                                                                  2456823.81  12.94 +or- 0.02  A
                                                                                  2456824.81  12.93 +or- 0.01  A
                                                                                  2456825.80  12.96 +or- 0.02  A
                                                                                  2456826.79  12.92 +or- 0.01  A
                                                                                  2456827.67  12.93 +or- 0.02  S
                                                                                  2456827.80  12.94 +or- 0.01  A
                                                                                  2456828.80  12.95 +or- 0.02  A
                                                                                  2456829.68  12.94 +or- 0.02  S
                                                                                  2456829.80  12.94 +or- 0.02  A
                                                                                  2456830.80  12.96 +or- 0.02  A
                                                                                  2456831.68  12.94 +or- 0.02  S
                                                                                  2456832.79  12.97 +or- 0.02  A
                                                                                  2456833.66  12.94 +or- 0.02  S
                                                                                  2456835.78  12.94 +or- 0.01  A
                                                                                  2456847.76  12.99 +or- 0.02  A
                                                                                  2456848.76  12.97 +or- 0.02  A
                                                                                  2456851.75  12.97 +or- 0.02  A
                                                                                  2456858.68  12.99 +or- 0.02  S
                                                                                  2456863.67  12.96 +or- 0.03  S
                                                                                  2456971.15  13.00 +or- 0.02  A
                                                                                  2456972.15  13.00 +or- 0.02  A
                                                                                  2456973.14  13.00 +or- 0.02  A
                                                                                  2456984.05  13.01 +or- 0.02  S
                                                                                  2456987.05  13.01 +or- 0.05  S
                                                                                  2456987.13  13.02 +or- 0.02  A
                                                                                  2456988.04  13.02 +or- 0.02  S
                                                                                  2456989.04  13.02 +or- 0.02  S
                                                                                  2456991.12  13.03 +or- 0.02  A
                                                                                  2456993.12  13.01 +or- 0.02  A
                                                                                  2456998.11  13.01 +or- 0.02  A
                                                                                  2457000.11  12.99 +or- 0.02  A
                                                                                  2457001.10  12.99 +or- 0.02  A
                                                                                  2457002.09  12.99 +or- 0.02  A
                                                                                  2457011.16  13.04 +or- 0.02  A
                                                                                  2457015.00  13.02 +or- 0.02  S
                                                                                  2457018.11  13.04 +or- 0.02  A
                                                                                  2457019.05  13.02 +or- 0.02  S
                                                                                  2457021.08  13.02 +or- 0.02  A
                                                                                  2457031.08  13.03 +or- 0.02  A
                                                                                  2457037.05  13.04 +or- 0.02  A
                                                                                  2457039.05  13.05 +or- 0.02  A
                                                                                  2457042.05  13.06 +or- 0.02  A
                                                                                  2457042.95  13.05 +or- 0.02  S
                                                                                  2457044.04  13.06 +or- 0.02  A
                                                                                  2457045.06  13.05 +or- 0.02  S
                                                                                  2457046.94  13.05 +or- 0.02  S
                                                                                  2457047.03  13.05 +or- 0.01  A
                                                                                  2457050.03  13.05 +or- 0.02  A
                                                                                  2457051.00  13.07 +or- 0.02  S
                                                                                  2457055.03  13.06 +or- 0.02  A
                                                                                  2457055.96  13.08 +or- 0.02  A
                                                                                  2457064.92  13.06 +or- 0.02  A
                                                                                  2457065.97  13.06 +or- 0.02  A
                                                                                  2457066.89  13.04 +or- 0.02  S
                                                                                  2457069.97  13.03 +or- 0.04  S
                                                                                  2457071.00  13.07 +or- 0.02  A
                                                                                  2457071.96  13.04 +or- 0.02  S
                                                                                  2457073.01  13.05 +or- 0.02  A
                                                                                  2457077.99  13.06 +or- 0.02  A
                                                                                  2457083.98  13.04 +or- 0.02  A
                                                                                  2457092.11  13.07 +or- 0.02  A
                                                                                  2457096.10  13.06 +or- 0.02  A
                                                                                  2457096.98  13.06 +or- 0.02  A
                                                                                  2457098.89  13.05 +or- 0.02  S
                                                                                  2457099.04  13.05 +or- 0.02  A
                                                                                  2457101.07  13.07 +or- 0.02  A
                                                                                  2457102.87  13.05 +or- 0.02  S
                                                                                  2457103.00  13.07 +or- 0.02  A
                                                                                  2457104.96  13.04 +or- 0.02  A
                                                                                  2457105.86  13.04 +or- 0.02  S
                                                                                  2457107.85  13.05 +or- 0.02  S
                                                                                  2457108.81  13.05 +or- 0.01  A
                                                                                  2457110.80  13.20 +or- 0.02  A
                                                                                  2457111.79  13.07 +or- 0.01  A
                                                                                  2457112.79  13.05 +or- 0.02  A
                                                                                  2457119.00  13.05 +or- 0.02  A
                                                                                  2457121.02  13.06 +or- 0.02  A
                                                                                  2457121.93  13.07 +or- 0.02  A
                                                                                  2457123.02  13.07 +or- 0.02  A
                                                                                  2457125.82  13.07 +or- 0.02  S
                                                                                  2457126.01  13.07 +or- 0.02  A
                                                                                  2457128.01  13.04 +or- 0.02  A
                                                                                  2457128.78  13.02 +or- 0.02  S
                                                                                  2457130.73  13.07 +or- 0.01  A
                                                                                  2457130.85  13.07 +or- 0.02  S
                                                                                  2457132.89  13.06 +or- 0.02  A
                                                                                  2457135.87  13.10 +or- 0.02  A
                                                                                  2457138.81  13.07 +or- 0.02  A
                                                                                  2457148.95  13.07 +or- 0.02  A
                                                                                  2457150.95  13.09 +or- 0.02  A
                                                                                  2457151.81  13.07 +or- 0.02  A
                                                                                  2457156.87  13.08 +or- 0.02  A
                                                                                  2457160.70  13.07 +or- 0.02  S
                                                                                  2457160.82  13.07 +or- 0.02  A
                                                                                  2457162.74  13.08 +or- 0.02  S
                                                                                  2457163.88  13.07 +or- 0.02  A
                                                                                  2457164.68  13.06 +or- 0.02  S
                                                                                  2457165.84  13.06 +or- 0.02  A
                                                                                  2457166.68  13.07 +or- 0.02  S
                                                                                  2457168.77  13.06 +or- 0.02  A
                                                                                  2457173.85  13.09 +or- 0.02  A
                                                                                  2457175.86  13.10 +or- 0.02  A
                                                                                  2457177.86  13.07 +or- 0.02  A
                                                                                  2457178.85  13.07 +or- 0.02  A
                                                                                  2457180.78  13.08 +or- 0.02  A
                                                                                  2457183.80  13.09 +or- 0.02  A
                                                                                  2457186.83  13.09 +or- 0.04  A
                                                                                  2457187.66  13.09 +or- 0.02  S
                                                                                  2457189.79  13.13 +or- 0.02  A
                                                                                  2457190.69  13.09 +or- 0.02  S
                                                                                  2457192.72  13.09 +or- 0.02  S
                                                                                  2457193.80  13.10 +or- 0.02  A
                                                                                  2457194.78  13.08 +or- 0.02  A
                                                                                  2457195.69  13.10 +or- 0.02  S
                                                                                  2457201.79  13.10 +or- 0.02  A
                                                                                  2457205.78  13.08 +or- 0.02  A
                                                                                  2457208.75  13.09 +or- 0.02  A
                                                                                  2457210.76  13.08 +or- 0.02  A
                                                                                  2457218.69  13.09 +or- 0.02  S
                                                                                  2457223.67  13.07 +or- 0.02  S
                                                                                  2457338.04  12.95 +or- 0.05  S
                                                                                  2457341.02  13.00 +or- 0.02  S
                                                                                  2457344.16  13.08 +or- 0.04  A
                                                                                  2457354.13  12.99 +or- 0.02  A
                                                                                  2457356.12  12.99 +or- 0.02  A
                                                                                  2457365.16  12.98 +or- 0.02  A
                                                                                  2457366.10  12.98 +or- 0.01  A
                                                                                  2457367.04  12.99 +or- 0.02  S
                                                                                  2457369.10  12.97 +or- 0.01  A
                                                                                  2457371.02  12.98 +or- 0.02  S
                                                                                  2457373.01  12.97 +or- 0.02  S
                                                                                  2457374.07  12.98 +or- 0.01  A
                                                                                  2457380.06  12.94 +or- 0.02  A
                                                                                  2457381.06  12.94 +or- 0.02  A
                                                                                  2457386.17  12.95 +or- 0.02  A
                                                                                  2457392.17  12.97 +or- 0.01  A
                                                                                  2457397.01  12.95 +or- 0.01  A
                                                                                  2457398.05  12.94 +or- 0.01  A
                                                                                  2457400.00  12.94 +or- 0.02  S
                                                                                  2457400.04  12.96 +or- 0.01  A
                                                                                  2457401.07  12.94 +or- 0.02  S
                                                                                  2457402.09  12.95 +or- 0.01  A
                                                                                  2457405.01  12.95 +or- 0.02  A
                                                                                  2457406.00  12.94 +or- 0.02  S
                                                                                  2457406.99  12.92 +or- 0.01  A
                                                                                  2457408.09  12.92 +or- 0.01  A
                                                                                  2457408.75  12.94 +or- 0.01  A
                                                                                  2457408.96  12.93 +or- 0.01  A
                                                                                  2457409.98  12.95 +or- 0.01  A
                                                                                  2457410.98  12.91 +or- 0.01  A
                                                                                  2457412.13  12.96 +or- 0.02  A
                                                                                  2457413.12  12.92 +or- 0.02  A
                                                                                  2457414.12  12.96 +or- 0.02  A
                                                                                  2457415.12  12.95 +or- 0.02  A
                                                                                  2457416.12  12.93 +or- 0.02  A
                                                                                  2457418.11  12.92 +or- 0.02  A
                                                                                  2457419.11  12.93 +or- 0.02  A
                                                                                  2457419.97  12.93 +or- 0.02  A
                                                                                  2457422.09  12.95 +or- 0.01  A
                                                                                  2457424.08  12.95 +or- 0.01  A
                                                                                  2457426.94  12.95 +or- 0.02  S
                                                                                  2457428.86  12.95 +or- 0.02  S
                                                                                  2457428.99  12.95 +or- 0.01  A
                                                                                  2457430.92  12.94 +or- 0.02  S
                                                                                  2457434.87  12.95 +or- 0.02  S
                                                                                  2457437.90  12.96 +or- 0.01  A
                                                                                  2457440.05  12.95 +or- 0.02  A
                                                                                  2457441.90  12.96 +or- 0.02  A
                                                                                  2457447.02  12.94 +or- 0.01  A
                                                                                  2457447.92  12.95 +or- 0.01  A
                                                                                  2457450.02  12.97 +or- 0.01  A
                                                                                  2457452.03  12.93 +or- 0.01  A
                                                                                  2457454.86  12.93 +or- 0.01  A
                                                                                  2457457.95  12.94 +or- 0.01  A
                                                                                  2457458.85  12.94 +or- 0.02  S
                                                                                  2457459.96  12.94 +or- 0.01  A
                                                                                  2457460.84  12.93 +or- 0.02  S
                                                                                  2457462.88  12.93 +or- 0.02  S
                                                                                  2457463.84  12.92 +or- 0.01  A
                                                                                  2457464.81  12.93 +or- 0.02  S
                                                                                  2457465.05  12.93 +or- 0.01  A
                                                                                  2457466.82  12.93 +or- 0.02  A
                                                                                  2457475.90  12.93 +or- 0.01  A
                                                                                  2457477.94  12.93 +or- 0.01  A
                                                                                  2457478.89  12.95 +or- 0.01  A
                                                                                  2457482.02  12.93 +or- 0.01  A
                                                                                  2457483.81  12.90 +or- 0.01  A
                                                                                  2457487.94  12.92 +or- 0.01  A
                                                                                  2457490.85  12.91 +or- 0.01  A
                                                                                  2457491.73  12.94 +or- 0.02  S
                                                                                  2457493.75  12.93 +or- 0.02  S
                                                                                  2457493.83  12.91 +or- 0.01  A
                                                                                  2457502.92  12.93 +or- 0.01  A
                                                                                  2457504.78  12.92 +or- 0.01  A
                                                                                  2457507.85  12.93 +or- 0.02  A
                                                                                  2457509.86  12.92 +or- 0.01  A
                                                                                  2457511.75  12.95 +or- 0.02  S
                                                                                  2457511.82  12.94 +or- 0.01  A
                                                                                  2457513.82  12.94 +or- 0.02  S
                                                                                  2457514.79  12.93 +or- 0.01  A
                                                                                  2457517.76  12.94 +or- 0.02  S
                                                                                  2457519.74  12.95 +or- 0.02  S
                                                                                  2457528.82  12.96 +or- 0.02  A
                                                                                  2457530.77  12.94 +or- 0.01  A
                                                                                  2457535.87  12.94 +or- 0.02  A
                                                                                  2457537.80  12.94 +or- 0.01  A
                                                                                  2457540.84  12.95 +or- 0.02  A
                                                                                  2457543.86  12.96 +or- 0.01  A
                                                                                  2457546.85  12.94 +or- 0.01  A
                                                                                  2457547.84  12.95 +or- 0.01  A
                                                                                  2457549.83  12.95 +or- 0.01  A
                                                                                  2457557.80  12.90 +or- 0.05  A
                                                                                  2457558.78  12.96 +or- 0.01  A
                                                                                  2457562.75  12.96 +or- 0.01  A
                                                                                  2457566.78  12.94 +or- 0.01  A
                                                                                  2457570.76  12.92 +or- 0.02  A
                                                                                  2457574.75  12.96 +or- 0.01  A
                                                                                  2457592.68  12.95 +or- 0.02  S
                                                                                  2457710.14  13.03 +or- 0.02  A
                                                                                  2457718.04  13.08 +or- 0.04  S
                                                                                  2457721.14  13.01 +or- 0.01  A
                                                                                  2457736.08  13.06 +or- 0.02  A
                                                                                  2457746.86  12.98 +or- 0.02  A
                                                                                  2457748.16  13.03 +or- 0.01  A
                                                                                  2457748.37  13.04 +or- 0.02  L
                                                                                  2457749.99  13.04 +or- 0.02  S
                                                                                  2457751.05  13.03 +or- 0.02  A
                                                                                  2457751.42  13.03 +or- 0.02  L
                                                                                  2457752.08  13.02 +or- 0.01  A
                                                                                  2457754.82  13.02 +or- 0.01  A
                                                                                  2457757.00  13.04 +or- 0.03  S
                                                                                  2457758.04  13.03 +or- 0.01  A
                                                                                  2457759.82  13.03 +or- 0.02  A
                                                                                  2457760.38  13.03 +or- 0.02  L
                                                                                  2457762.46  13.01 +or- 0.02  L
                                                                                  2457763.01  13.02 +or- 0.01  A
                                                                                  2457764.14  13.00 +or- 0.01  A
                                                                                  2457765.01  13.00 +or- 0.03  A
                                                                                  2457765.41  13.03 +or- 0.02  L
                                                                                  2457767.01  13.02 +or- 0.02  A
                                                                                  2457773.45  13.02 +or- 0.02  L
                                                                                  2457775.43  13.00 +or- 0.02  L
                                                                                  2457777.41  13.02 +or- 0.02  L
                                                                                  2457779.17  13.03 +or- 0.01  A
                                                                                  2457779.84  13.00 +or- 0.02  A
                                                                                  2457780.36  13.01 +or- 0.02  L
                                                                                  2457781.01  13.00 +or- 0.02  S
                                                                                  2457782.45  13.03 +or- 0.02  L
                                                                                  2457782.93  13.02 +or- 0.02  S
                                                                                  2457783.07  13.02 +or- 0.01  A
                                                                                  2457784.98  13.02 +or- 0.02  S
                                                                                  2457786.95  13.01 +or- 0.01  A
                                                                                  2457787.38  13.01 +or- 0.02  L
                                                                                  2457789.01  13.00 +or- 0.01  A
                                                                                  2457789.32  13.00 +or- 0.02  L
                                                                                  2457789.94  13.00 +or- 0.01  A
                                                                                  2457793.13  12.99 +or- 0.01  A
                                                                                  2457794.99  12.99 +or- 0.02  A
                                                                                  2457802.21  13.00 +or- 0.02  L
                                                                                  2457803.12  12.97 +or- 0.01  A
                                                                                  2457803.19  13.01 +or- 0.02  L
                                                                                  2457806.04  13.01 +or- 0.01  A
                                                                                  2457807.83  12.99 +or- 0.02  A
                                                                                  2457809.89  13.01 +or- 0.02  S
                                                                                  2457811.38  12.99 +or- 0.02  L
                                                                                  2457811.85  13.01 +or- 0.02  S
                                                                                  2457813.95  13.01 +or- 0.02  S
                                                                                  2457814.24  13.02 +or- 0.02  L
                                                                                  2457817.01  13.00 +or- 0.01  A
                                                                                  2457818.88  12.99 +or- 0.01  A
                                                                                  2457819.87  13.00 +or- 0.01  A
                                                                                  2457820.87  12.99 +or- 0.02  A
                                                                                  2457821.84  13.00 +or- 0.02  S
                                                                                  2457823.23  12.99 +or- 0.04  L
                                                                                  2457823.84  13.00 +or- 0.02  S
                                                                                  2457825.81  12.96 +or- 0.02  S
                                                                                  2457829.01  13.00 +or- 0.01  A
                                                                                  2457830.96  13.02 +or- 0.01  A
                                                                                  2457832.99  13.01 +or- 0.01  A
                                                                                  2457834.95  13.01 +or- 0.02  A
                                                                                  2457835.16  12.97 +or- 0.02  L
                                                                                  2457838.01  12.99 +or- 0.01  A
                                                                                  2457841.04  13.01 +or- 0.01  A
                                                                                  2457842.04  13.00 +or- 0.01  A
                                                                                  2457842.81  13.01 +or- 0.02  S
                                                                                  2457844.66  13.01 +or- 0.02  A
                                                                                  2457845.84  13.00 +or- 0.01  A
                                                                                  2457847.98  13.02 +or- 0.01  A
                                                                                  2457849.23  12.96 +or- 0.02  L
                                                                                  2457849.95  12.98 +or- 0.01  A
                                                                                  2457851.67  12.99 +or- 0.02  A
                                                                                  2457856.91  12.99 +or- 0.02  A
                                                                                  2457858.54  13.00 +or- 0.01  A
                                                                                  2457863.27  13.00 +or- 0.02  L
                                                                                  2457867.91  13.00 +or- 0.03  A
                                                                                  2457868.92  13.02 +or- 0.01  A
                                                                                  2457870.86  13.03 +or- 0.01  A
                                                                                  2457872.73  13.00 +or- 0.02  S
                                                                                  2457873.60  12.99 +or- 0.01  A
                                                                                  2457874.73  13.03 +or- 0.02  S
                                                                                  2457875.05  13.01 +or- 0.02  L
                                                                                  2457876.55  12.99 +or- 0.01  A
                                                                                  2457877.17  13.02 +or- 0.02  L
                                                                                  2457877.69  13.02 +or- 0.02  A
                                                                                  2457878.88  13.02 +or- 0.02  A
                                                                                  2457883.86  13.01 +or- 0.02  A
                                                                                  2457884.05  13.01 +or- 0.02  L
                                                                                  2457885.76  13.02 +or- 0.01  A
                                                                                  2457887.78  13.03 +or- 0.02  S
                                                                                  2457889.79  13.04 +or- 0.02  S
                                                                                  2457890.79  13.02 +or- 0.01  A
                                                                                  2457893.75  13.04 +or- 0.02  S
                                                                                  2457894.89  13.02 +or- 0.01  A
                                                                                  2457895.11  13.02 +or- 0.02  L
                                                                                  2457895.73  13.03 +or- 0.02  S
                                                                                  2457895.81  13.02 +or- 0.01  A
                                                                                  2457897.73  13.03 +or- 0.02  S
                                                                                  2457899.88  13.03 +or- 0.01  A
                                                                                  2457903.83  12.99 +or- 0.01  A
                                                                                  2457910.66  13.01 +or- 0.02  A
                                                                                  2457911.66  13.05 +or- 0.02  A
                                                                                  2457914.63  13.05 +or- 0.02  A
                                                                                  2457915.72  13.04 +or- 0.02  S
                                                                                  2457916.60  13.05 +or- 0.02  A
                                                                                  2457917.77  13.05 +or- 0.02  S
                                                                                  2457918.16  13.08 +or- 0.02  L
                                                                                  2457919.50  13.17 +or- 0.11  A
                                                                                  2457919.74  13.06 +or- 0.02  S
                                                                                  2457920.50  13.03 +or- 0.04  A
                                                                                  2457923.80  13.05 +or- 0.02  A
                                                                                  2457924.80  13.06 +or- 0.01  A
                                                                                  2457926.79  13.07 +or- 0.01  A
                                                                                  2457928.78  13.06 +or- 0.01  A
                                                                                  2457932.72  13.09 +or- 0.02  S
                                                                                  2457932.76  13.07 +or- 0.01  A
                                                                                  2457934.73  13.07 +or- 0.02  S
                                                                                  2457936.71  13.10 +or- 0.02  S
                                                                                  2457938.76  13.07 +or- 0.02  A
                                                                                  2457942.47  13.10 +or- 0.02  A
                                                                                  2457945.55  13.12 +or- 0.02  A
                                                                                  2457947.51  13.09 +or- 0.02  A
                                                                                  2457952.53  13.10 +or- 0.02  A
                                                                                  2457954.49  13.08 +or- 0.02  A
                                                                                  2457958.52  13.11 +or- 0.02  A
                                                                                  2457960.47  13.11 +or- 0.02  A
                                                                                  2457965.49  13.13 +or- 0.08  A
                                                                                  2457966.49  13.12 +or- 0.02  A
                                                                                  2457968.46  13.12 +or- 0.02  A
                                                                                  2457970.48  13.13 +or- 0.02  A
                                                                                  2457971.46  13.09 +or- 0.02  A
                                                                                  2457973.47  13.09 +or- 0.02  A
                                                                                  2457974.46  13.11 +or- 0.02  A
                                                                                  2458074.02  13.19 +or- 0.02  S
                                                                                  2458080.02  13.20 +or- 0.02  S
                                                                                  2458083.13  13.21 +or- 0.02  A
                                                                                  2458091.11  13.17 +or- 0.02  A
                                                                                  2458092.11  13.18 +or- 0.02  A
                                                                                  2458095.14  13.19 +or- 0.02  A
                                                                                  2458096.02  13.15 +or- 0.02  S
                                                                                  2458101.00  13.17 +or- 0.02  S
                                                                                  2458103.99  13.16 +or- 0.02  S
                                                                                  2458110.06  13.16 +or- 0.01  A
                                                                                  2458111.06  13.16 +or- 0.01  A
                                                                                  2458112.06  13.15 +or- 0.02  A
                                                                                  2458114.05  13.15 +or- 0.02  A
                                                                                  2458118.15  13.15 +or- 0.01  A
                                                                                  2458119.04  13.13 +or- 0.02  A
                                                                                  2458130.96  13.12 +or- 0.02  S
                                                                                  2458132.96  13.14 +or- 0.02  S
                                                                                  2458134.85  13.12 +or- 0.02  A
                                                                                  2458137.84  13.12 +or- 0.02  A
                                                                                  2458138.83  13.11 +or- 0.02  A
                                                                                  2458138.89  13.11 +or- 0.02  S
                                                                                  2458139.83  13.10 +or- 0.02  A
                                                                                  2458140.83  13.11 +or- 0.02  A
                                                                                  2458141.82  13.11 +or- 0.02  A
                                                                                  2458142.00  13.11 +or- 0.02  S
                                                                                  2458142.81  13.12 +or- 0.02  A
                                                                                  2458148.07  13.10 +or- 0.02  A
                                                                                  2458149.07  13.11 +or- 0.02  A
                                                                                  2458157.96  13.11 +or- 0.02  S
                                                                                  2458158.15  13.13 +or- 0.01  A
                                                                                  2458161.01  13.12 +or- 0.01  A
                                                                                  2458161.90  13.12 +or- 0.02  S
                                                                                  2458178.80  13.12 +or- 0.02  A
                                                                                  2458184.91  13.09 +or- 0.02  S
                                                                                  2458188.06  13.14 +or- 0.02  A
                                                                                  2458188.86  13.17 +or- 0.09  A
                                                                                  2458189.63  13.11 +or- 0.02  A
                                                                                  2458193.78  13.08 +or- 0.02  S
                                                                                  2458194.94  13.09 +or- 0.02  S
                                                                                  2458196.65  13.09 +or- 0.02  A
                                                                                  2458200.60  13.11 +or- 0.02  A
                                                                                  2458206.91  13.12 +or- 0.02  A
                                                                                  2458217.65  13.09 +or- 0.02  A
                                                                                  2458218.65  13.12 +or- 0.02  A

